The First LHAASO Catalog of Gamma-Ray Sources

We present the first catalog of very-high energy and ultra-high energy gamma-ray sources detected by the Large High Altitude Air Shower Observatory (LHAASO). The catalog was compiled using 508 days of data collected by the Water Cherenkov Detector Array (WCDA) from March 2021 to September 2022 and 933 days of data recorded by the Kilometer Squared Array (KM2A) from January 2020 to September 2022. This catalog represents the main result from the most sensitive large coverage gamma-ray survey of the sky above 1 TeV, covering declination from $-$20$^{\circ}$ to 80$^{\circ}$. In total, the catalog contains 90 sources with an extended size smaller than $2^\circ$ and a significance of detection at $> 5\sigma$. Based on our source association criteria, 32 new TeV sources are proposed in this study. Among the 90 sources, 43 sources are detected with ultra-high energy ($E > 100$ TeV) emission at $> 4\sigma$ significance level. We provide the position, extension, and spectral characteristics of all the sources in this catalog.

==> machine/table.csv <==
Source name, components, Ra, Dec, positional error, r39, r39 error, TS, N0, N0 error, index, index error, TS100, Assoc.(Sep.)
 1LHAASO J0007+5659u , KM2A ,1.86,57,0.12,0,0.18,86.5,0.33,0.05,3.1,0.2,43.6, 
 1LHAASO J0007+5659u  , WCDA , , , , , , ,0,0.27, , , ,
 1LHAASO J0007+7303u , KM2A ,1.91,73.07,0.07,0.17,0.03,361,3.41,0.27,3.4,0.12,171.6,   CTA 1                 (0.12) 
 1LHAASO J0007+7303u  , WCDA ,1.48,73.15,0.1,0,0.22,141.6,5.01,1.11,2.74,0.11, , 
 1LHAASO J0056+6346u , KM2A ,14.1,63.77,0.08,0.24,0.03,380.2,1.47,0.1,3.33,0.1,94.1,  
 1LHAASO J0056+6346u  , WCDA ,13.78,63.96,0.15,0.33,0.07,106.1,1.45,0.41,2.35,0.13, ,  
 1LHAASO J0206+4302u , KM2A ,31.7,43.05,0.13,0,0.27,96,0.24,0.03,2.62,0.16,82.8, 
 1LHAASO J0206+4302u  , WCDA , , , , , , ,0,0.09, , , ,
 1LHAASO J0212+4254u , KM2A ,33.01,42.91,0.2,0,0.31,38.4,0.12,0.03,2.45,0.23,30.2, 
 1LHAASO J0212+4254u  , WCDA , , , , , , ,0,0.07, , , ,
 1LHAASO J0216+4237u , KM2A ,34.1,42.63,0.1,0,0.13,102,0.18,0.03,2.58,0.17,65.6, 
 1LHAASO J0216+4237u  , WCDA , , , , , , ,0,0.2, , , ,
 1LHAASO J0249+6022 , KM2A ,42.39,60.37,0.16,0.38,0.08,148.8,0.93,0.09,3.82,0.18,  ,  
 1LHAASO J0249+6022  , WCDA ,41.52,60.49,0.4,0.71,0.1,53.3,1.96,0.51,2.52,0.16, ,  
 1LHAASO J0339+5307 , KM2A ,54.79,53.13,0.11,0,0.22,144,0.58,0.06,3.64,0.16, , LHAASO J0341+5258 (0.37)
 1LHAASO J0339+5307  , WCDA , , , , , , ,0,0.21, , , ,
 1LHAASO J0343+5254u* , KM2A ,55.79,52.91,0.08,0.2,0.02,388.1,1.07,0.07,3.53,0.1,20.2,   LHAASO J0341+5258     (0.28) 
 1LHAASO J0343+5254u*  , WCDA ,55.34,53.05,0.18,0.33,0.05,94.1,0.29,0.13,1.7,0.19, ,  
 1LHAASO J0359+5406 , KM2A ,59.78,54.1,0.1,0.3,0.04,259.2,0.85,0.06,3.84,0.15,  ,  
 1LHAASO J0359+5406  , WCDA ,59.68,54.21,0.14,0.22,0.05,59.3,0.18,0.12,1.74,0.28, ,  
1LHAASO J0428+5531* , WCDA ,67.23,55.53,0.36,1.18,0.12,153.8,4.73,0.65,2.66,0.1, , 
1LHAASO J0428+5531*  , KM2A ,66.63,54.63,0.18,0.32,0.06,98,0.54,0.06,3.45,0.19,  , 
1LHAASO J0500+4454 , WCDA ,75.01,44.92,0.28,0.41,0.07,43.6,0.69,0.16,2.53,0.2, , 
1LHAASO J0500+4454  , KM2A , , , , , , ,0,0.09, , , ,
 1LHAASO J0534+3533 , KM2A ,83.53,35.56,0.18,0,0.36,60.8,0.19,0.03,4.89,0.53, , 
 1LHAASO J0534+3533  , WCDA ,83.38,35.48,0.18,0,0.36,50.4,0.43,0.11,2.37,0.21, ,
1LHAASO J0534+2200u , WCDA ,83.623,22.012,0.004,0,0.04,73603.7,21.1,0.11,2.69,0.01, ,   Crab                  (0.01)
1LHAASO J0534+2200u  , KM2A ,83.614,22.036,0.011,0,0.06,14328.1,6.23,0.1,3.19,0.03,2381.4, 
 1LHAASO J0542+2311u , KM2A ,85.71,23.2,0.14,0.98,0.05,745.3,2.93,0.12,3.74,0.09,21.2,   HAWC J0543+233        (0.21) 
 1LHAASO J0542+2311u  , WCDA* ,86.07,23.19,0.5,1.45,0.18,136.9,2.08,0.54,1.95,0.13, ,  
1LHAASO J0617+2234 , WCDA ,94.35,22.57,0.18,0.59,0.08,243.4,1.95,0.27,2.92,0.14, ,   IC 443                (0.14)
1LHAASO J0617+2234  , KM2A , , , , , , ,0,0.17, , , ,
 1LHAASO J0622+3754 , KM2A ,95.5,37.9,0.08,0.46,0.03,615,1.42,0.07,3.68,0.1, ,   LHAASO J0621+3755     (0.03) 
 1LHAASO J0622+3754  , WCDA ,95.67,37.93,0.29,0.5,0.09,59.3,0.39,0.17,1.82,0.22, ,  
 1LHAASO J0631+1040 , KM2A ,97.77,10.67,0.11,0,0.3,141.6,0.54,0.06,3.33,0.16,  ,  3HWC J0631+107(0.06) 
 1LHAASO J0631+1040  , WCDA , , , , , , ,0,0.36, , , ,
 1LHAASO J0634+1741u , KM2A ,98.57,17.69,0.1,0.89,0.04,1043.3,4.42,0.15,3.69,0.06,23,   Geminga               (0.54) 
 1LHAASO J0634+1741u  , WCDA ,98.51,17.72,0.28,1.16,0.17,193.2,1.53,0.65,1.65,0.15, ,  
 1LHAASO J0635+0619 , KM2A ,98.76,6.33,0.23,0.6,0.07,106.1,0.94,0.1,3.67,0.18,  ,   HAWC J0635+070        (0.67)
 1LHAASO J0635+0619  , WCDA , , , , , , ,0,0.9, , , ,
 1LHAASO J0703+1405 , KM2A ,105.83,14.1,0.26,1.88,0.09,841,6.3,0.23,3.98,0.08,  ,   2HWC J0700+143        (0.72) 
 1LHAASO J0703+1405  , WCDA ,105.32,14.55,0.48,1.3,0.21,90.2,2.27,0.74,1.98,0.12, ,  
1LHAASO J1104+3810 , WCDA ,166.07,38.18,0.01,0,0.04,5343.6,3.68,0.1,3.41,0.03, ,   Mrk 421         (0.02)
1LHAASO J1104+3810  , KM2A , , , , , , ,0,0.06, , , ,
1LHAASO J1219+2915 , WCDA ,184.98,29.25,0.09,0,0.08,50.4,0.34,0.06,2.67,0.17, , 
1LHAASO J1219+2915  , KM2A , , , , , , ,0,0.05, , , ,
1LHAASO J1653+3943 , WCDA ,253.43,39.73,0.01,0,0.04,4121.6,3.77,0.08,2.94,0.02, ,   Mrk 501         (0.04)
1LHAASO J1653+3943  , KM2A , , , , , , ,0,0.07, , , ,
1LHAASO J1727+5016 , WCDA ,261.89,50.28,0.1,0,0.08,43.6,0.49,0.08,3.09,0.21, ,   1ES 1727+502          (0.14)
1LHAASO J1727+5016  , KM2A , , , , , , ,0,0.03, , , ,
 1LHAASO J1740+0948u , KM2A ,265.03,9.81,0.07,0,0.11,156.2,0.41,0.04,3.13,0.15,37.2,  3HWC J1739+099(0.13) 
 1LHAASO J1740+0948u  , WCDA , , , , , , ,0,0.29, , , ,
 1LHAASO J1809-1918u , KM2A ,272.38,-19.3,0.13,0,0.22,134.6,9.46,1.27,3.51,0.26,88.4,   HESS J1809-193        (0.24) 
 1LHAASO J1809-1918u  , WCDA ,272.66,-19.32,0.2,0.35,0.06,54.8,3.46,0.61,2.24,0.06, , 
 1LHAASO J1813-1245 , KM2A ,273.36,-12.75,0.22,0,0.31,42.2,1.42,0.27,3.66,0.34,  ,   HESS J1813-126        (0.07)
 1LHAASO J1813-1245  , WCDA ,273.35,-12.73,0.21,0,0.32,37.2,2.44,0.44,2.61,0.08, ,
1LHAASO J1814-1719u* , WCDA ,273.69,-17.33,0.27,0.71,0.07,118.8,26.5,2.46,2.83,0.06, ,   2HWC J1814-173        (0.16)
1LHAASO J1814-1719u*  , KM2A ,273.27,-17.89,0.17,0,0.27,59.3,4.2,0.75,3.49,0.31,41, 
 1LHAASO J1814-1636u , KM2A ,273.72,-16.62,0.3,0.68,0.08,132.2,11.9,1.3,3.74,0.2,50.4,   2HWC J1814-173        (0.72)
 1LHAASO J1814-1636u  , WCDA , , , , , , ,0,19.71, , , ,
1LHAASO J1825-1418 , WCDA ,276.29,-14.32,0.19,0.81,0.05,210.2,39.2,2.3,2.98,0.05, ,   HESS J1825-137        (0.56)
1LHAASO J1825-1418  , KM2A ,276.25,-14,0.43,0.81,0.1,68.9,7.26,0.98,3.53,0.18,  , 
 1LHAASO J1825-1256u , KM2A ,276.44,-12.94,0.08,0,0.2,259.2,5.08,0.42,3.33,0.13,121,   HESS J1826-130        (0.14) 
 1LHAASO J1825-1256u  , WCDA ,276.55,-13.04,0.08,0.24,0.03,231,8.27,0.54,2.61,0.03, , 
 1LHAASO J1825-1337u , KM2A ,276.45,-13.63,0.05,0,0.18,453.7,10.1,0.61,3.28,0.09,249.6,   HESS J1825-137        (0.15) 
 1LHAASO J1825-1337u  , WCDA ,276.55,-13.73,0.05,0.17,0.02,289,10.4,0.56,2.55,0.03, , 
1LHAASO J1831-1007u* , WCDA ,277.75,-10.12,0.16,0.78,0.04,376.4,17.8,1.06,2.71,0.04, ,   HESS J1831-098        (0.25)
1LHAASO J1831-1007u*  , KM2A ,277.81,-9.83,0.12,0.26,0.05,125.4,2.56,0.27,3.3,0.14,53.3, 
 1LHAASO J1831-1028 , KM2A ,277.84,-10.48,0.39,0.94,0.09,100,5.39,0.6,3.53,0.15,  ,   HESS J1833-105        (0.55)
 1LHAASO J1831-1028  , WCDA , , , , , , ,0,7.77, , , ,
1LHAASO J1834-0831 , WCDA ,278.62,-8.53,0.22,0.4,0.07,96,5.99,1.09,3.08,0.13, ,   HESS J1834-087        (0.24)
1LHAASO J1834-0831  , KM2A ,278.44,-8.38,0.28,0.4,0.07,68.9,1.55,0.21,3.63,0.21,  , 
1LHAASO J1837-0654u , WCDA* ,279.39,-6.9,0.06,0.34,0.01,1049.8,15.5,0.54,2.92,0.03, ,   HESS J1837-069        (0.05)
1LHAASO J1837-0654u  , KM2A ,279.31,-6.86,0.09,0.33,0.04,331.2,3.06,0.21,3.7,0.12,25, 
 1LHAASO J1839-0548u , KM2A ,279.79,-5.81,0.06,0.22,0.02,364.8,3.03,0.2,3.24,0.09,127.7,   LHAASO J1839-0545     (0.17) 
 1LHAASO J1839-0548u  , WCDA* ,279.85,-5.9,0.07,0.22,0.02,198.8,4.62,0.29,2.65,0.04, ,  
1LHAASO J1841-0519 , WCDA ,280.33,-5.33,0.09,0.6,0.03,519.8,15.2,0.84,2.88,0.04, ,   HESS J1841-055        (0.25)
1LHAASO J1841-0519  , KM2A* ,280.21,-5.23,0.37,0.62,0.12,82.8,2.1,0.25,3.85,0.2,  , 
 1LHAASO J1843-0335u , KM2A ,280.91,-3.6,0.04,0.36,0.01,1892.2,6.19,0.2,3.44,0.06,295.8,   HESS J1843-033        (0.06) 
 1LHAASO J1843-0335u  , WCDA ,281.01,-3.5,0.06,0.4,0.02,1162.8,9.01,0.43,2.58,0.03, ,  
1LHAASO J1848-0153u , WCDA*,282.06,-1.89,0.1,0.51,0.03,571.2,7.05,0.4,2.65,0.04, ,   HESS J1848-018        (0.11)
1LHAASO J1848-0153u  , KM2A* ,282.02,-1.78,0.11,0.56,0.03,542.9,3.29,0.17,3.69,0.1,36, 
 1LHAASO J1848-0001u , KM2A ,282.19,-0.02,0.04,0,0.09,655.4,1.64,0.1,2.75,0.07,316.8,   IGR J18490-0000       (0.08) 
 1LHAASO J1848-0001u  , WCDA , , , , , , ,0,0.95, , , ,
1LHAASO J1850-0004u* , WCDA ,282.74,-0.07,0.08,0.46,0.02,800.9,5.3,0.32,2.49,0.04, ,   HESS J1852-000        (0.36)
1LHAASO J1850-0004u*  , KM2A ,282.89,-0.07,0.07,0.21,0.03,349.7,1.86,0.12,3.15,0.09,102, 
 1LHAASO J1852+0050u* , KM2A* ,283.1,0.84,0.26,0.85,0.06,275.6,3.22,0.22,3.64,0.12,22.1,   2HWC J1852+013*       (0.55) 
 1LHAASO J1852+0050u*  , WCDA ,283.73,1.4,0.2,0.64,0.07,231,4.67,0.7,2.74,0.06, ,  
1LHAASO J1857+0245 , WCDA ,284.37,2.75,0.11,0.24,0.04,361,4.04,0.57,2.93,0.07, ,   HESS J1857+026        (0.11)
1LHAASO J1857+0245  , KM2A , , , , , , ,0,0.32, , , ,
 1LHAASO J1857+0203u , KM2A ,284.38,2.06,0.07,0.28,0.03,475.2,1.78,0.1,3.31,0.1,112.4,   HESS J1858+020        (0.21) 
 1LHAASO J1857+0203u  , WCDA ,284.5,1.98,0.11,0.19,0.03,187.7,1.68,0.43,2.46,0.11, ,  
 1LHAASO J1858+0330 , KM2A* ,284.59,3.51,0.12,0.43,0.04,299.3,1.56,0.1,3.78,0.15,  ,  
 1LHAASO J1858+0330  , WCDA ,284.79,3.7,0.34,0.52,0.08,114.5,2.84,0.63,2.63,0.1, ,  
1LHAASO J1902+0648 , WCDA ,285.58,6.8,0.1,0,0.15,46.2,0.45,0.13,2.39,0.18, , 
1LHAASO J1902+0648  , KM2A , , , , , , ,0,0.06, , , ,
1LHAASO J1906+0712 , WCDA ,286.56,7.2,0.21,0.21,0.05,57.8,1.01,0.25,2.72,0.15, , 
1LHAASO J1906+0712  , KM2A , , , , , , ,0,0.19, , , ,
1LHAASO J1907+0826 , WCDA* ,286.96,8.44,0.31,0.43,0.08,51.8,1.34,0.29,2.62,0.14, ,   2HWC J1907+084*       (0.18)
1LHAASO J1907+0826  , KM2A , , , , , , ,0,0.29, , , ,
 1LHAASO J1908+0615u , KM2A ,287.05,6.26,0.03,0.36,0.01,3410.6,6.86,0.16,2.82,0.03,912,   MGRO J1908+06         (0.07) 
 1LHAASO J1908+0615u  , WCDA ,287.05,6.26,0.05,0.43,0.02,2070.2,7.97,0.54,2.42,0.03, ,  
 1LHAASO J1910+0516* , KM2A ,287.55,5.28,0.15,0,0.3,74,0.57,0.08,3.15,0.18, ,   SS 433 w1             (0.26) 
 1LHAASO J1910+0516*  , WCDA ,287.88,5.07,0.38,0.29,0.09,36,0.86,0.29,2.54,0.15, , 
1LHAASO J1912+1014u , WCDA ,288.22,10.25,0.08,0.36,0.03,585.6,3.07,0.24,2.68,0.06, ,   HESS J1912+101        (0.10)
1LHAASO J1912+1014u  , KM2A* ,288.38,10.5,0.13,0.5,0.04,346,1.52,0.1,3.26,0.11,68.9, 
 1LHAASO J1913+0501 , KM2A ,288.28,5.03,0.11,0,0.1,96,0.45,0.06,3.3,0.18, ,   SS 433 e1             (0.15) 
 1LHAASO J1913+0501  , WCDA , , , , , , ,0,0.37, , , ,
 1LHAASO J1914+1150u , KM2A* ,288.73,11.84,0.09,0.21,0.04,259.2,0.79,0.06,3.41,0.13,26,   2HWC J1914+117*       (0.13) 
 1LHAASO J1914+1150u  , WCDA* ,288.81,11.74,0.14,0.33,0.04,151.3,1.09,0.12,2.34,0.07, ,  
 1LHAASO J1919+1556 , KM2A ,289.78,15.93,0.32,0,0.44,37.2,0.24,0.04,4.71,0.53,  ,  3HWC J1918+159(0.09) 
 1LHAASO J1919+1556  , WCDA , , , , , , ,0,0.03, , , ,
1LHAASO J1922+1403 , WCDA ,290.7,14.06,0.07,0.18,0.02,256,1.37,0.1,2.62,0.07, ,   W 51                  (0.13)
1LHAASO J1922+1403  , KM2A ,290.73,14.11,0.07,0,0.1,158.8,0.45,0.04,3.79,0.2,  , 
1LHAASO J1924+1609 , WCDA* ,291.09,16.15,0.43,1.45,0.11,169,4.44,0.41,2.54,0.08, ,  3HWC J1923+169(0.86)
1LHAASO J1924+1609  , KM2A* ,290.53,15.71,0.5,1.22,0.2,68.9,1.35,0.17,3.61,0.22,  , 
 1LHAASO J1928+1813u , KM2A ,292.07,18.23,0.14,0.63,0.03,306.2,2.48,0.16,3.24,0.08,44.9,   2HWC J1928+177        (0.46)
 1LHAASO J1928+1813u  , WCDA , , , , , , ,0,0.48, , , ,
1LHAASO J1928+1746u , WCDA ,292.14,17.78,0.07,0.17,0.02,196,0.79,0.05,2.22,0.05, ,   2HWC J1928+177        (0.01)
1LHAASO J1928+1746u  , KM2A ,292.17,17.89,0.07,0,0.16,127.7,0.72,0.07,3.1,0.12,44.9, 
1LHAASO J1929+1846u* , WCDA ,292.34,18.77,0.1,0.49,0.02,416.2,2.48,0.11,2.37,0.04, ,   SNR G054.1+00.3       (0.29)
1LHAASO J1929+1846u*  , KM2A ,292.04,18.97,0.08,0,0.21,130,0.64,0.06,3.11,0.12,26, 
 1LHAASO J1931+1653 , KM2A ,292.79,16.9,0.11,0,0.1,51.8,0.22,0.04,3.15,0.25,  , 
 1LHAASO J1931+1653  , WCDA , , , , , , ,0,0.31, , , ,
 1LHAASO J1937+2128 , KM2A* ,294.32,21.48,0.51,1.43,0.15,134.6,1.87,0.17,3.4,0.15,  ,  3HWC J1935+213(0.36) 
 1LHAASO J1937+2128  , WCDA* ,294.3,21,0.81,1.25,0.23,65.6,2.08,0.59,2.43,0.16, ,  
1LHAASO J1945+2424* , WCDA ,296.36,24.4,0.37,1.29,0.11,262.4,4.27,0.51,2.56,0.08, ,   2HWC J1949+244        (0.97)
1LHAASO J1945+2424*  , KM2A ,297.42,23.97,0.2,0.36,0.06,72.2,0.4,0.05,3.93,0.3,  , 
 1LHAASO J1951+2608 , KM2A* ,297.94,26.15,0.42,1,0.11,100,1.13,0.12,3.43,0.17,  ,  3HWC J1951+266(0.47)
 1LHAASO J1951+2608  , WCDA , , , , , , ,0,0.48, , , ,
1LHAASO J1952+2922 , WCDA ,298.05,29.38,0.07,0,0.12,104,0.55,0.05,2.52,0.1, ,   2HWC J1953+294        (0.21)
1LHAASO J1952+2922  , KM2A , , , , , , ,0,0.09, , , ,
 1LHAASO J1954+2836u , KM2A ,298.55,28.6,0.07,0,0.12,123.2,0.42,0.05,2.92,0.14,44.9,   2HWC J1955+285        (0.24)
 1LHAASO J1954+2836u  , WCDA ,298.5,28.57,0.07,0,0.11,75.7,0.34,0.04,2.22,0.09, ,
1LHAASO J1954+3253 , WCDA ,298.63,32.88,0.09,0.17,0.03,144,0.62,0.06,2.45,0.09, , 
1LHAASO J1954+3253  , KM2A , , , , , , ,0,0.04, , , ,
1LHAASO J1956+2921 , WCDA ,299.24,29.35,0.38,0.99,0.07,161.3,1.47,0.16,2.03,0.06, ,   LHAASO J1956+2845     (0.63)
1LHAASO J1956+2921  , KM2A ,298.84,28.92,0.23,0.78,0.05,151.3,1.62,0.14,3.42,0.12,  , 
 1LHAASO J1959+2846u , KM2A ,299.78,28.78,0.09,0.29,0.03,213.2,0.84,0.07,2.9,0.1,74,
 1LHAASO J1959+2846u  , WCDA , , , , , , ,0,0.38, , , ,
 1LHAASO J1959+1129u , KM2A ,299.82,11.49,0.1,0,0.21,94.1,0.27,0.04,2.69,0.17,60.8, 
 1LHAASO J1959+1129u  , WCDA , , , , , , ,0,0.11, , , ,
1LHAASO J2002+3244u , WCDA ,300.64,32.74,0.09,0,0.16,74,0.34,0.06,2.21,0.11, , 
1LHAASO J2002+3244u  , KM2A ,300.6,32.64,0.11,0,0.08,43.6,0.15,0.03,2.7,0.22,28.1, 
1LHAASO J2005+3415* , WCDA ,301.3,34.25,0.16,0.74,0.04,388.1,3.53,0.21,2.58,0.05, ,   2HWC J2006+341        (0.22)
1LHAASO J2005+3415*  , KM2A ,301.81,33.87,0.15,0.33,0.05,127.7,0.56,0.05,3.79,0.21,  , 
 1LHAASO J2005+3050 , KM2A ,301.45,30.85,0.13,0.27,0.05,110.2,0.46,0.05,3.62,0.21, ,  3HWC J2005+311(0.32) 
 1LHAASO J2005+3050  , WCDA ,301.37,30.99,0.13,0.21,0.04,60.8,0.29,0.05,1.99,0.1, ,  
 1LHAASO J2018+3643u , KM2A ,304.65,36.72,0.04,0.24,0.01,2362,3.93,0.11,3.46,0.05,139.2,   MGRO J2019+37         (0.11) 
 1LHAASO J2018+3643u  , WCDA ,304.61,36.75,0.03,0.26,0.01,1608,2.19,0.06,1.94,0.02, ,  
1LHAASO J2020+4034 , WCDA ,305.03,40.57,0.08,0.38,0.03,458,2.36,0.16,2.91,0.06, ,   VER J2019+407         (0.19)
1LHAASO J2020+4034  , KM2A ,305.2,40.43,0.14,0,0.3,70.6,0.35,0.05,3.56,0.23,  , 
1LHAASO J2020+3638 , WCDA ,305.14,36.63,0.34,1.27,0.11,88.4,3.59,0.43,2.62,0.09, ,   VER J2019+368         (0.28)
1LHAASO J2020+3638  , KM2A , , , , , , ,0,0.18, , , ,
 1LHAASO J2020+3649u , KM2A ,305.23,36.82,0.04,0.12,0.02,912,2.29,0.09,3.31,0.06,86.5,   VER J2019+368         (0.30) 
 1LHAASO J2020+3649u  , WCDA ,305.25,36.91,0.18,0.15,0.02,357.2,0.55,0.16,1.78,0.18, ,  
 1LHAASO J2027+3657 , KM2A ,306.88,36.95,0.23,0.38,0.05,84.6,0.5,0.06,3.21,0.17,  ,
 1LHAASO J2027+3657  , WCDA , , , , , , ,0,0.29, , , ,
 1LHAASO J2028+3352 , KM2A ,307.21,33.88,0.86,1.7,0.23,75.7,1.61,0.19,3.38,0.19,  ,
 1LHAASO J2028+3352  , WCDA , , , , , , ,0,0.77, , , ,
1LHAASO J2031+4052u* , WCDA ,307.9,40.88,0.19,0.25,0.05,57.8,0.77,0.12,2.81,0.16, ,   LHAASO J2032+4102     (0.20)
1LHAASO J2031+4052u*  , KM2A ,308.14,40.88,0.13,0,0.08,33.6,0.08,0.02,2.13,0.27,38.4, 
 1LHAASO J2031+4127u , KM2A ,307.95,41.46,0.03,0.22,0.01,1953.6,2.56,0.08,3.45,0.06,136.9,   TeV J2032+4130        (0.12) 
 1LHAASO J2031+4127u  , WCDA ,307.85,41.6,0.04,0.27,0.01,1521,3.07,0.12,2.29,0.03, ,  
 1LHAASO J2047+4434 , KM2A* ,311.92,44.58,0.23,0.42,0.09,62.4,0.46,0.06,3.17,0.2,  ,
 1LHAASO J2047+4434  , WCDA , , , , , , ,0,0.33, , , ,
 1LHAASO J2108+5153u , KM2A ,317.1,51.9,0.04,0.19,0.02,942.5,1.38,0.07,2.97,0.07,252.8,   LHAASO J2108+5157     (0.06) 
 1LHAASO J2108+5153u  , WCDA* ,316.83,51.95,0.09,0.14,0.03,81,0.11,0.09,1.56,0.34, ,  
 1LHAASO J2200+5643u , KM2A ,330.08,56.73,0.13,0.54,0.05,368.6,1.7,0.1,3.44,0.1,38.4,  
 1LHAASO J2200+5643u  , WCDA ,330.38,56.73,0.2,0.43,0.07,75.7,0.38,0.24,1.77,0.28, ,  
 1LHAASO J2228+6100u , KM2A ,337.01,61,0.04,0.35,0.01,2180.9,4.76,0.14,2.95,0.04,605.2,   SNR G106.3+02.7       (0.13) 
 1LHAASO J2228+6100u  , WCDA ,336.79,61.02,0.05,0.25,0.02,576,2.37,0.16,2.26,0.04, ,  
1LHAASO J2229+5927u , WCDA ,337.26,59.45,0.36,1.98,0.1,228,14.9,0.99,2.67,0.05, , 
1LHAASO J2229+5927u  , KM2A* ,337.88,59.55,0.46,1.74,0.16,163.8,4.43,0.36,3.53,0.11,31.4, 
 1LHAASO J2238+5900 , KM2A ,339.54,59,0.09,0.43,0.03,353.4,2.03,0.12,3.55,0.09, ,  
 1LHAASO J2238+5900  , WCDA* ,339.4,58.92,0.18,0.51,0.04,110.2,1.91,0.26,2.39,0.07, ,  
1LHAASO J2323+5854 , WCDA ,350.8,58.9,0.14,0,0.24,50.4,1.1,0.17,3.18,0.16, ,   Cassiopeia A          (0.10)
1LHAASO J2323+5854  , KM2A , , , , , , ,0,0.15, , , ,
1LHAASO J2346+5138 , WCDA ,356.7,51.64,0.12,0,0.16,47.6,0.57,0.09,3.26,0.17, ,   1ES 2344+514          (0.08)
1LHAASO J2346+5138  , KM2A , , , , , , ,0,0.07, , , , 

==> machine/table.txt <==
#### For the point-like source, r39 column set to 0 and r39 error column represents their 95% upper limits. For the single component, we set N0 of the null detected component to 0 and the 95% upper limits #### list in N0 error column.
Source name, components, Ra, Dec, positional error, r39, r39 error, TS, N0, N0 error, index, index error, TS100, Assoc.(Sep.)
 1LHAASO J0007+5659u , KM2A , 1.86 , 57.00 , 0.12 , 0,0.18 , 86.5 , 0.33,0.05 , 3.10,0.20 , 43.6 , 
 1LHAASO J0007+5659u  , WCDA , , , , , , , 0,0.27 , , , ,
 1LHAASO J0007+7303u , KM2A , 1.91 , 73.07 , 0.07 , 0.17,0.03 , 361.0 , 3.41,0.27 , 3.40,0.12 , 171.6 ,   CTA 1                 (0.12) 
 1LHAASO J0007+7303u  , WCDA , 1.48 , 73.15 , 0.10 , 0,0.22 , 141.6 , 5.01,1.11 , 2.74,0.11 , , 
 1LHAASO J0056+6346u , KM2A , 14.10 , 63.77 , 0.08 , 0.24,0.03 , 380.2 , 1.47,0.10 , 3.33,0.10 , 94.1 ,  
 1LHAASO J0056+6346u  , WCDA , 13.78 , 63.96 , 0.15 , 0.33,0.07 , 106.1 , 1.45,0.41 , 2.35,0.13 , ,  
 1LHAASO J0206+4302u , KM2A , 31.70 , 43.05 , 0.13 , 0,0.27 , 96.0 , 0.24,0.03 , 2.62,0.16 , 82.8 , 
 1LHAASO J0206+4302u  , WCDA , , , , , , , 0,0.09 , , , ,
 1LHAASO J0212+4254u , KM2A , 33.01 , 42.91 , 0.20 , 0,0.31 , 38.4 , 0.12,0.03 , 2.45,0.23 , 30.2 , 
 1LHAASO J0212+4254u  , WCDA , , , , , , , 0,0.07 , , , ,
 1LHAASO J0216+4237u , KM2A , 34.10 , 42.63 , 0.10 , 0,0.13 , 102.0 , 0.18,0.03 , 2.58,0.17 , 65.6 , 
 1LHAASO J0216+4237u  , WCDA , , , , , , , 0,0.20 , , , ,
 1LHAASO J0249+6022 , KM2A , 42.39 , 60.37 , 0.16 , 0.38,0.08 , 148.8 , 0.93,0.09 , 3.82,0.18 ,  ,  
 1LHAASO J0249+6022  , WCDA , 41.52 , 60.49 , 0.40 , 0.71,0.10 , 53.3 , 1.96,0.51 , 2.52,0.16 , ,  
 1LHAASO J0339+5307 , KM2A , 54.79 , 53.13 , 0.11 , 0,0.22 , 144.0 , 0.58,0.06 , 3.64,0.16 , , LHAASO J0341+5258 (0.37)
 1LHAASO J0339+5307  , WCDA , , , , , , , 0,0.21 , , , ,
 1LHAASO J0343+5254u* , KM2A , 55.79 , 52.91 , 0.08 , 0.20,0.02 , 388.1 , 1.07,0.07 , 3.53,0.10 , 20.2 ,   LHAASO J0341+5258     (0.28) 
 1LHAASO J0343+5254u*  , WCDA , 55.34 , 53.05 , 0.18 , 0.33,0.05 , 94.1 , 0.29,0.13 , 1.70,0.19 , ,  
 1LHAASO J0359+5406 , KM2A , 59.78 , 54.10 , 0.10 , 0.30,0.04 , 259.2 , 0.85,0.06 , 3.84,0.15 ,  ,  
 1LHAASO J0359+5406  , WCDA , 59.68 , 54.21 , 0.14 , 0.22,0.05 , 59.3 , 0.18,0.12 , 1.74,0.28 , ,  
1LHAASO J0428+5531* , WCDA , 67.23 , 55.53 , 0.36 , 1.18,0.12 , 153.8 , 4.73,0.65 , 2.66,0.10 , , 
1LHAASO J0428+5531*  , KM2A , 66.63 , 54.63 , 0.18 , 0.32,0.06 , 98.0 , 0.54,0.06 , 3.45,0.19 ,  , 
1LHAASO J0500+4454 , WCDA , 75.01 , 44.92 , 0.28 , 0.41,0.07 , 43.6 , 0.69,0.16 , 2.53,0.20 , , 
1LHAASO J0500+4454  , KM2A , , , , , , , 0,0.09 , , , ,
 1LHAASO J0534+3533 , KM2A , 83.53 , 35.56 , 0.18 , 0,0.36 , 60.8 , 0.19,0.03 , 4.89,0.53 , , 
 1LHAASO J0534+3533  , WCDA , 83.38 , 35.48 , 0.18 , 0,0.36 , 50.4 , 0.43,0.11 , 2.37,0.21 , ,
1LHAASO J0534+2200u , WCDA , 83.623 , 22.012 , 0.004 , 0,0.04 , 73603.7 , 21.10,0.11 , 2.69,0.01 , ,   Crab                  (0.01)
1LHAASO J0534+2200u  , KM2A , 83.614 , 22.036 , 0.011 , 0,0.06 , 14328.1 , 6.23,0.10 , 3.19,0.03 , 2381.4 , 
 1LHAASO J0542+2311u , KM2A , 85.71 , 23.20 , 0.14 , 0.98,0.05 , 745.3 , 2.93,0.12 , 3.74,0.09 , 21.2 ,   HAWC J0543+233        (0.21) 
 1LHAASO J0542+2311u  , WCDA* , 86.07 , 23.19 , 0.50 , 1.45,0.18 , 136.9 , 2.08,0.54 , 1.95,0.13 , ,  
1LHAASO J0617+2234 , WCDA , 94.35 , 22.57 , 0.18 , 0.59,0.08 , 243.4 , 1.95,0.27 , 2.92,0.14 , ,   IC 443                (0.14)
1LHAASO J0617+2234  , KM2A , , , , , , , 0,0.17 , , , ,
 1LHAASO J0622+3754 , KM2A , 95.50 , 37.90 , 0.08 , 0.46,0.03 , 615.0 , 1.42,0.07 , 3.68,0.10 , ,   LHAASO J0621+3755     (0.03) 
 1LHAASO J0622+3754  , WCDA , 95.67 , 37.93 , 0.29 , 0.50,0.09 , 59.3 , 0.39,0.17 , 1.82,0.22 , ,  
 1LHAASO J0631+1040 , KM2A , 97.77 , 10.67 , 0.11 , 0,0.30 , 141.6 , 0.54,0.06 , 3.33,0.16 ,  ,  3HWC J0631+107(0.06) 
 1LHAASO J0631+1040  , WCDA , , , , , , , 0,0.36 , , , ,
 1LHAASO J0634+1741u , KM2A , 98.57 , 17.69 , 0.10 , 0.89,0.04 , 1043.3 , 4.42,0.15 , 3.69,0.06 , 23.0 ,   Geminga               (0.54) 
 1LHAASO J0634+1741u  , WCDA , 98.51 , 17.72 , 0.28 , 1.16,0.17 , 193.2 , 1.53,0.65 , 1.65,0.15 , ,  
 1LHAASO J0635+0619 , KM2A , 98.76 , 6.33 , 0.23 , 0.60,0.07 , 106.1 , 0.94,0.10 , 3.67,0.18 ,  ,   HAWC J0635+070        (0.67)
 1LHAASO J0635+0619  , WCDA , , , , , , , 0,0.90 , , , ,
 1LHAASO J0703+1405 , KM2A , 105.83 , 14.10 , 0.26 , 1.88,0.09 , 841.0 , 6.30,0.23 , 3.98,0.08 ,  ,   2HWC J0700+143        (0.72) 
 1LHAASO J0703+1405  , WCDA , 105.32 , 14.55 , 0.48 , 1.30,0.21 , 90.2 , 2.27,0.74 , 1.98,0.12 , ,  
1LHAASO J1104+3810 , WCDA , 166.07 , 38.18 , 0.01 , 0,0.04 , 5343.6 , 3.68,0.10 , 3.41,0.03 , ,   Mrk 421         (0.02)
1LHAASO J1104+3810  , KM2A , , , , , , , 0,0.06 , , , ,
1LHAASO J1219+2915 , WCDA , 184.98 , 29.25 , 0.09 , 0,0.08 , 50.4 , 0.34,0.06 , 2.67,0.17 , , 
1LHAASO J1219+2915  , KM2A , , , , , , , 0,0.05 , , , ,
1LHAASO J1653+3943 , WCDA , 253.43 , 39.73 , 0.01 , 0,0.04 , 4121.6 , 3.77,0.08 , 2.94,0.02 , ,   Mrk 501         (0.04)
1LHAASO J1653+3943  , KM2A , , , , , , , 0,0.07 , , , ,
1LHAASO J1727+5016 , WCDA , 261.89 , 50.28 , 0.10 , 0,0.08 , 43.6 , 0.49,0.08 , 3.09,0.21 , ,   1ES 1727+502          (0.14)
1LHAASO J1727+5016  , KM2A , , , , , , , 0,0.03 , , , ,
 1LHAASO J1740+0948u , KM2A , 265.03 , 9.81 , 0.07 , 0,0.11 , 156.2 , 0.41,0.04 , 3.13,0.15 , 37.2 ,  3HWC J1739+099(0.13) 
 1LHAASO J1740+0948u  , WCDA , , , , , , , 0,0.29 , , , ,
 1LHAASO J1809-1918u , KM2A , 272.38 , -19.30 , 0.13 , 0,0.22 , 134.6 , 9.46,1.27 , 3.51,0.26 , 88.4 ,   HESS J1809-193        (0.24) 
 1LHAASO J1809-1918u  , WCDA , 272.66 , -19.32 , 0.20 , 0.35,0.06 , 54.8 , 3.46,0.61 , 2.24,0.06 , , 
 1LHAASO J1813-1245 , KM2A , 273.36 , -12.75 , 0.22 , 0,0.31 , 42.2 , 1.42,0.27 , 3.66,0.34 ,  ,   HESS J1813-126        (0.07)
 1LHAASO J1813-1245  , WCDA , 273.35 , -12.73 , 0.21 , 0,0.32 , 37.2 , 2.44,0.44 , 2.61,0.08 , ,
1LHAASO J1814-1719u* , WCDA , 273.69 , -17.33 , 0.27 , 0.71,0.07 , 118.8 , 26.50,2.46 , 2.83,0.06 , ,   2HWC J1814-173        (0.16)
1LHAASO J1814-1719u*  , KM2A , 273.27 , -17.89 , 0.17 , 0,0.27 , 59.3 , 4.20,0.75 , 3.49,0.31 , 41.0 , 
 1LHAASO J1814-1636u , KM2A , 273.72 , -16.62 , 0.30 , 0.68,0.08 , 132.2 , 11.90,1.30 , 3.74,0.20 , 50.4 ,   2HWC J1814-173        (0.72)
 1LHAASO J1814-1636u  , WCDA , , , , , , , 0,19.71 , , , ,
1LHAASO J1825-1418 , WCDA , 276.29 , -14.32 , 0.19 , 0.81,0.05 , 210.2 , 39.20,2.30 , 2.98,0.05 , ,   HESS J1825-137        (0.56)
1LHAASO J1825-1418  , KM2A , 276.25 , -14.00 , 0.43 , 0.81,0.10 , 68.9 , 7.26,0.98 , 3.53,0.18 ,  , 
 1LHAASO J1825-1256u , KM2A , 276.44 , -12.94 , 0.08 , 0,0.20 , 259.2 , 5.08,0.42 , 3.33,0.13 , 121.0 ,   HESS J1826-130        (0.14) 
 1LHAASO J1825-1256u  , WCDA , 276.55 , -13.04 , 0.08 , 0.24,0.03 , 231.0 , 8.27,0.54 , 2.61,0.03 , , 
 1LHAASO J1825-1337u , KM2A , 276.45 , -13.63 , 0.05 , 0,0.18 , 453.7 , 10.10,0.61 , 3.28,0.09 , 249.6 ,   HESS J1825-137        (0.15) 
 1LHAASO J1825-1337u  , WCDA , 276.55 , -13.73 , 0.05 , 0.17,0.02 , 289.0 , 10.40,0.56 , 2.55,0.03 , , 
1LHAASO J1831-1007u* , WCDA , 277.75 , -10.12 , 0.16 , 0.78,0.04 , 376.4 , 17.80,1.06 , 2.71,0.04 , ,   HESS J1831-098        (0.25)
1LHAASO J1831-1007u*  , KM2A , 277.81 , -9.83 , 0.12 , 0.26,0.05 , 125.4 , 2.56,0.27 , 3.30,0.14 , 53.3 , 
 1LHAASO J1831-1028 , KM2A , 277.84 , -10.48 , 0.39 , 0.94,0.09 , 100.0 , 5.39,0.60 , 3.53,0.15 ,  ,   HESS J1833-105        (0.55)
 1LHAASO J1831-1028  , WCDA , , , , , , , 0,7.77 , , , ,
1LHAASO J1834-0831 , WCDA , 278.62 , -8.53 , 0.22 , 0.40,0.07 , 96.0 , 5.99,1.09 , 3.08,0.13 , ,   HESS J1834-087        (0.24)
1LHAASO J1834-0831  , KM2A , 278.44 , -8.38 , 0.28 , 0.40,0.07 , 68.9 , 1.55,0.21 , 3.63,0.21 ,  , 
1LHAASO J1837-0654u , WCDA* , 279.39 , -6.90 , 0.06 , 0.34,0.01 , 1049.8 , 15.50,0.54 , 2.92,0.03 , ,   HESS J1837-069        (0.05)
1LHAASO J1837-0654u  , KM2A , 279.31 , -6.86 , 0.09 , 0.33,0.04 , 331.2 , 3.06,0.21 , 3.70,0.12 , 25.0 , 
 1LHAASO J1839-0548u , KM2A , 279.79 , -5.81 , 0.06 , 0.22,0.02 , 364.8 , 3.03,0.20 , 3.24,0.09 , 127.7 ,   LHAASO J1839-0545     (0.17) 
 1LHAASO J1839-0548u  , WCDA* , 279.85 , -5.90 , 0.07 , 0.22,0.02 , 198.8 , 4.62,0.29 , 2.65,0.04 , ,  
1LHAASO J1841-0519 , WCDA , 280.33 , -5.33 , 0.09 , 0.60,0.03 , 519.8 , 15.20,0.84 , 2.88,0.04 , ,   HESS J1841-055        (0.25)
1LHAASO J1841-0519  , KM2A* , 280.21 , -5.23 , 0.37 , 0.62,0.12 , 82.8 , 2.10,0.25 , 3.85,0.20 ,  , 
 1LHAASO J1843-0335u , KM2A , 280.91 , -3.60 , 0.04 , 0.36,0.01 , 1892.2 , 6.19,0.20 , 3.44,0.06 , 295.8 ,   HESS J1843-033        (0.06) 
 1LHAASO J1843-0335u  , WCDA , 281.01 , -3.50 , 0.06 , 0.40,0.02 , 1162.8 , 9.01,0.43 , 2.58,0.03 , ,  
1LHAASO J1848-0153u , WCDA*, 282.06 , -1.89 , 0.10 , 0.51,0.03 , 571.2 , 7.05,0.40 , 2.65,0.04 , ,   HESS J1848-018        (0.11)
1LHAASO J1848-0153u  , KM2A* , 282.02 , -1.78 , 0.11 , 0.56,0.03 , 542.9 , 3.29,0.17 , 3.69,0.10 , 36.0 , 
 1LHAASO J1848-0001u , KM2A , 282.19 , -0.02 , 0.04 , 0,0.09 , 655.4 , 1.64,0.10 , 2.75,0.07 , 316.8 ,   IGR J18490-0000       (0.08) 
 1LHAASO J1848-0001u  , WCDA , , , , , , , 0,0.95 , , , ,
1LHAASO J1850-0004u* , WCDA , 282.74 , -0.07 , 0.08 , 0.46,0.02 , 800.9 , 5.30,0.32 , 2.49,0.04 , ,   HESS J1852-000        (0.36)
1LHAASO J1850-0004u*  , KM2A , 282.89 , -0.07 , 0.07 , 0.21,0.03 , 349.7 , 1.86,0.12 , 3.15,0.09 , 102.0 , 
 1LHAASO J1852+0050u* , KM2A* , 283.10 , 0.84 , 0.26 , 0.85,0.06 , 275.6 , 3.22,0.22 , 3.64,0.12 , 22.1 ,   2HWC J1852+013*       (0.55) 
 1LHAASO J1852+0050u*  , WCDA , 283.73 , 1.40 , 0.20 , 0.64,0.07 , 231.0 , 4.67,0.70 , 2.74,0.06 , ,  
1LHAASO J1857+0245 , WCDA , 284.37 , 2.75 , 0.11 , 0.24,0.04 , 361.0 , 4.04,0.57 , 2.93,0.07 , ,   HESS J1857+026        (0.11)
1LHAASO J1857+0245  , KM2A , , , , , , , 0,0.32 , , , ,
 1LHAASO J1857+0203u , KM2A , 284.38 , 2.06 , 0.07 , 0.28,0.03 , 475.2 , 1.78,0.10 , 3.31,0.10 , 112.4 ,   HESS J1858+020        (0.21) 
 1LHAASO J1857+0203u  , WCDA , 284.50 , 1.98 , 0.11 , 0.19,0.03 , 187.7 , 1.68,0.43 , 2.46,0.11 , ,  
 1LHAASO J1858+0330 , KM2A* , 284.59 , 3.51 , 0.12 , 0.43,0.04 , 299.3 , 1.56,0.10 , 3.78,0.15 ,  ,  
 1LHAASO J1858+0330  , WCDA , 284.79 , 3.70 , 0.34 , 0.52,0.08 , 114.5 , 2.84,0.63 , 2.63,0.10 , ,  
1LHAASO J1902+0648 , WCDA , 285.58 , 6.80 , 0.10 , 0,0.15 , 46.2 , 0.45,0.13 , 2.39,0.18 , , 
1LHAASO J1902+0648  , KM2A , , , , , , , 0,0.06 , , , ,
1LHAASO J1906+0712 , WCDA , 286.56 , 7.20 , 0.21 , 0.21,0.05 , 57.8 , 1.01,0.25 , 2.72,0.15 , , 
1LHAASO J1906+0712  , KM2A , , , , , , , 0,0.19 , , , ,
1LHAASO J1907+0826 , WCDA* , 286.96 , 8.44 , 0.31 , 0.43,0.08 , 51.8 , 1.34,0.29 , 2.62,0.14 , ,   2HWC J1907+084*       (0.18)
1LHAASO J1907+0826  , KM2A , , , , , , , 0,0.29 , , , ,
 1LHAASO J1908+0615u , KM2A , 287.05 , 6.26 , 0.03 , 0.36,0.01 , 3410.6 , 6.86,0.16 , 2.82,0.03 , 912.0 ,   MGRO J1908+06         (0.07) 
 1LHAASO J1908+0615u  , WCDA , 287.05 , 6.26 , 0.05 , 0.43,0.02 , 2070.2 , 7.97,0.54 , 2.42,0.03 , ,  
 1LHAASO J1910+0516* , KM2A , 287.55 , 5.28 , 0.15 , 0,0.30 , 74.0 , 0.57,0.08 , 3.15,0.18 , ,   SS 433 w1             (0.26) 
 1LHAASO J1910+0516*  , WCDA , 287.88 , 5.07 , 0.38 , 0.29,0.09 , 36.0 , 0.86,0.29 , 2.54,0.15 , , 
1LHAASO J1912+1014u , WCDA , 288.22 , 10.25 , 0.08 , 0.36,0.03 , 585.6 , 3.07,0.24 , 2.68,0.06 , ,   HESS J1912+101        (0.10)
1LHAASO J1912+1014u  , KM2A* , 288.38 , 10.50 , 0.13 , 0.50,0.04 , 346.0 , 1.52,0.10 , 3.26,0.11 , 68.9 , 
 1LHAASO J1913+0501 , KM2A , 288.28 , 5.03 , 0.11 , 0,0.10 , 96.0 , 0.45,0.06 , 3.30,0.18 , ,   SS 433 e1             (0.15) 
 1LHAASO J1913+0501  , WCDA , , , , , , , 0,0.37 , , , ,
 1LHAASO J1914+1150u , KM2A* , 288.73 , 11.84 , 0.09 , 0.21,0.04 , 259.2 , 0.79,0.06 , 3.41,0.13 , 26.0 ,   2HWC J1914+117*       (0.13) 
 1LHAASO J1914+1150u  , WCDA* , 288.81 , 11.74 , 0.14 , 0.33,0.04 , 151.3 , 1.09,0.12 , 2.34,0.07 , ,  
 1LHAASO J1919+1556 , KM2A , 289.78 , 15.93 , 0.32 , 0,0.44 , 37.2 , 0.24,0.04 , 4.71,0.53 ,  ,  3HWC J1918+159(0.09) 
 1LHAASO J1919+1556  , WCDA , , , , , , , 0,0.03 , , , ,
1LHAASO J1922+1403 , WCDA , 290.70 , 14.06 , 0.07 , 0.18,0.02 , 256.0 , 1.37,0.10 , 2.62,0.07 , ,   W 51                  (0.13)
1LHAASO J1922+1403  , KM2A , 290.73 , 14.11 , 0.07 , 0,0.10 , 158.8 , 0.45,0.04 , 3.79,0.20 ,  , 
1LHAASO J1924+1609 , WCDA* , 291.09 , 16.15 , 0.43 , 1.45,0.11 , 169.0 , 4.44,0.41 , 2.54,0.08 , ,  3HWC J1923+169(0.86)
1LHAASO J1924+1609  , KM2A* , 290.53 , 15.71 , 0.50 , 1.22,0.20 , 68.9 , 1.35,0.17 , 3.61,0.22 ,  , 
 1LHAASO J1928+1813u , KM2A , 292.07 , 18.23 , 0.14 , 0.63,0.03 , 306.2 , 2.48,0.16 , 3.24,0.08 , 44.9 ,   2HWC J1928+177        (0.46)
 1LHAASO J1928+1813u  , WCDA , , , , , , , 0,0.48 , , , ,
1LHAASO J1928+1746u , WCDA , 292.14 , 17.78 , 0.07 , 0.17,0.02 , 196.0 , 0.79,0.05 , 2.22,0.05 , ,   2HWC J1928+177        (0.01)
1LHAASO J1928+1746u  , KM2A , 292.17 , 17.89 , 0.07 , 0,0.16 , 127.7 , 0.72,0.07 , 3.10,0.12 , 44.9 , 
1LHAASO J1929+1846u* , WCDA , 292.34 , 18.77 , 0.10 , 0.49,0.02 , 416.2 , 2.48,0.11 , 2.37,0.04 , ,   SNR G054.1+00.3       (0.29)
1LHAASO J1929+1846u*  , KM2A , 292.04 , 18.97 , 0.08 , 0,0.21 , 130.0 , 0.64,0.06 , 3.11,0.12 , 26.0 , 
 1LHAASO J1931+1653 , KM2A , 292.79 , 16.90 , 0.11 , 0,0.10 , 51.8 , 0.22,0.04 , 3.15,0.25 ,  , 
 1LHAASO J1931+1653  , WCDA , , , , , , , 0,0.31 , , , ,
 1LHAASO J1937+2128 , KM2A* , 294.32 , 21.48 , 0.51 , 1.43,0.15 , 134.6 , 1.87,0.17 , 3.40,0.15 ,  ,  3HWC J1935+213(0.36) 
 1LHAASO J1937+2128  , WCDA* , 294.30 , 21.00 , 0.81 , 1.25,0.23 , 65.6 , 2.08,0.59 , 2.43,0.16 , ,  
1LHAASO J1945+2424* , WCDA , 296.36 , 24.40 , 0.37 , 1.29,0.11 , 262.4 , 4.27,0.51 , 2.56,0.08 , ,   2HWC J1949+244        (0.97)
1LHAASO J1945+2424*  , KM2A , 297.42 , 23.97 , 0.20 , 0.36,0.06 , 72.2 , 0.40,0.05 , 3.93,0.30 ,  , 
 1LHAASO J1951+2608 , KM2A* , 297.94 , 26.15 , 0.42 , 1.00,0.11 , 100.0 , 1.13,0.12 , 3.43,0.17 ,  ,  3HWC J1951+266(0.47)
 1LHAASO J1951+2608  , WCDA , , , , , , , 0,0.48 , , , ,
1LHAASO J1952+2922 , WCDA , 298.05 , 29.38 , 0.07 , 0,0.12 , 104.0 , 0.55,0.05 , 2.52,0.10 , ,   2HWC J1953+294        (0.21)
1LHAASO J1952+2922  , KM2A , , , , , , , 0,0.09 , , , ,
 1LHAASO J1954+2836u , KM2A , 298.55 , 28.60 , 0.07 , 0,0.12 , 123.2 , 0.42,0.05 , 2.92,0.14 , 44.9 ,   2HWC J1955+285        (0.24)
 1LHAASO J1954+2836u  , WCDA , 298.50 , 28.57 , 0.07 , 0,0.11 , 75.7 , 0.34,0.04 , 2.22,0.09 , ,
1LHAASO J1954+3253 , WCDA , 298.63 , 32.88 , 0.09 , 0.17,0.03 , 144.0 , 0.62,0.06 , 2.45,0.09 , , 
1LHAASO J1954+3253  , KM2A , , , , , , , 0,0.04 , , , ,
1LHAASO J1956+2921 , WCDA , 299.24 , 29.35 , 0.38 , 0.99,0.07 , 161.3 , 1.47,0.16 , 2.03,0.06 , ,   LHAASO J1956+2845     (0.63)
1LHAASO J1956+2921  , KM2A , 298.84 , 28.92 , 0.23 , 0.78,0.05 , 151.3 , 1.62,0.14 , 3.42,0.12 ,  , 
 1LHAASO J1959+2846u , KM2A , 299.78 , 28.78 , 0.09 , 0.29,0.03 , 213.2 , 0.84,0.07 , 2.90,0.10 , 74.0 ,
 1LHAASO J1959+2846u  , WCDA , , , , , , , 0,0.38 , , , ,
 1LHAASO J1959+1129u , KM2A , 299.82 , 11.49 , 0.10 , 0,0.21 , 94.1 , 0.27,0.04 , 2.69,0.17 , 60.8 , 
 1LHAASO J1959+1129u  , WCDA , , , , , , , 0,0.11 , , , ,
1LHAASO J2002+3244u , WCDA , 300.64 , 32.74 , 0.09 , 0,0.16 , 74.0 , 0.34,0.06 , 2.21,0.11 , , 
1LHAASO J2002+3244u  , KM2A , 300.60 , 32.64 , 0.11 , 0,0.08 , 43.6 , 0.15,0.03 , 2.70,0.22 , 28.1 , 
1LHAASO J2005+3415* , WCDA , 301.30 , 34.25 , 0.16 , 0.74,0.04 , 388.1 , 3.53,0.21 , 2.58,0.05 , ,   2HWC J2006+341        (0.22)
1LHAASO J2005+3415*  , KM2A , 301.81 , 33.87 , 0.15 , 0.33,0.05 , 127.7 , 0.56,0.05 , 3.79,0.21 ,  , 
 1LHAASO J2005+3050 , KM2A , 301.45 , 30.85 , 0.13 , 0.27,0.05 , 110.2 , 0.46,0.05 , 3.62,0.21 , ,  3HWC J2005+311(0.32) 
 1LHAASO J2005+3050  , WCDA , 301.37 , 30.99 , 0.13 , 0.21,0.04 , 60.8 , 0.29,0.05 , 1.99,0.10 , ,  
 1LHAASO J2018+3643u , KM2A , 304.65 , 36.72 , 0.04 , 0.24,0.01 , 2362.0 , 3.93,0.11 , 3.46,0.05 , 139.2 ,   MGRO J2019+37         (0.11) 
 1LHAASO J2018+3643u  , WCDA , 304.61 , 36.75 , 0.03 , 0.26,0.01 , 1608.0 , 2.19,0.06 , 1.94,0.02 , ,  
1LHAASO J2020+4034 , WCDA , 305.03 , 40.57 , 0.08 , 0.38,0.03 , 458.0 , 2.36,0.16 , 2.91,0.06 , ,   VER J2019+407         (0.19)
1LHAASO J2020+4034  , KM2A , 305.20 , 40.43 , 0.14 , 0,0.30 , 70.6 , 0.35,0.05 , 3.56,0.23 ,  , 
1LHAASO J2020+3638 , WCDA , 305.14 , 36.63 , 0.34 , 1.27,0.11 , 88.4 , 3.59,0.43 , 2.62,0.09 , ,   VER J2019+368         (0.28)
1LHAASO J2020+3638  , KM2A , , , , , , , 0,0.18 , , , ,
 1LHAASO J2020+3649u , KM2A , 305.23 , 36.82 , 0.04 , 0.12,0.02 , 912.0 , 2.29,0.09 , 3.31,0.06 , 86.5 ,   VER J2019+368         (0.30) 
 1LHAASO J2020+3649u  , WCDA , 305.25 , 36.91 , 0.18 , 0.15,0.02 , 357.2 , 0.55,0.16 , 1.78,0.18 , ,  
 1LHAASO J2027+3657 , KM2A , 306.88 , 36.95 , 0.23 , 0.38,0.05 , 84.6 , 0.50,0.06 , 3.21,0.17 ,  ,
 1LHAASO J2027+3657  , WCDA , , , , , , , 0,0.29 , , , ,
 1LHAASO J2028+3352 , KM2A , 307.21 , 33.88 , 0.86 , 1.70,0.23 , 75.7 , 1.61,0.19 , 3.38,0.19 ,  ,
 1LHAASO J2028+3352  , WCDA , , , , , , , 0,0.77 , , , ,
1LHAASO J2031+4052u* , WCDA , 307.90 , 40.88 , 0.19 , 0.25,0.05 , 57.8 , 0.77,0.12 , 2.81,0.16 , ,   LHAASO J2032+4102     (0.20)
1LHAASO J2031+4052u*  , KM2A , 308.14 , 40.88 , 0.13 , 0,0.08 , 33.6 , 0.08,0.02 , 2.13,0.27 , 38.4 , 
 1LHAASO J2031+4127u , KM2A , 307.95 , 41.46 , 0.03 , 0.22,0.01 , 1953.6 , 2.56,0.08 , 3.45,0.06 , 136.9 ,   TeV J2032+4130        (0.12) 
 1LHAASO J2031+4127u  , WCDA , 307.85 , 41.60 , 0.04 , 0.27,0.01 , 1521.0 , 3.07,0.12 , 2.29,0.03 , ,  
 1LHAASO J2047+4434 , KM2A* , 311.92 , 44.58 , 0.23 , 0.42,0.09 , 62.4 , 0.46,0.06 , 3.17,0.20 ,  ,
 1LHAASO J2047+4434  , WCDA , , , , , , , 0,0.33 , , , ,
 1LHAASO J2108+5153u , KM2A , 317.10 , 51.90 , 0.04 , 0.19,0.02 , 942.5 , 1.38,0.07 , 2.97,0.07 , 252.8 ,   LHAASO J2108+5157     (0.06) 
 1LHAASO J2108+5153u  , WCDA* , 316.83 , 51.95 , 0.09 , 0.14,0.03 , 81.0 , 0.11,0.09 , 1.56,0.34, ,  
 1LHAASO J2200+5643u , KM2A , 330.08 , 56.73 , 0.13 , 0.54,0.05 , 368.6 , 1.70,0.10 , 3.44,0.10 , 38.4 ,  
 1LHAASO J2200+5643u  , WCDA , 330.38 , 56.73 , 0.20 , 0.43,0.07 , 75.7 , 0.38,0.24 , 1.77,0.28 , ,  
 1LHAASO J2228+6100u , KM2A , 337.01 , 61.00 , 0.04 , 0.35,0.01 , 2180.9 , 4.76,0.14 , 2.95,0.04 , 605.2 ,   SNR G106.3+02.7       (0.13) 
 1LHAASO J2228+6100u  , WCDA , 336.79 , 61.02 , 0.05 , 0.25,0.02 , 576.0 , 2.37,0.16 , 2.26,0.04 , ,  
1LHAASO J2229+5927u , WCDA , 337.26 , 59.45 , 0.36 , 1.98,0.10 , 228.0 , 14.90,0.99 , 2.67,0.05 , , 
1LHAASO J2229+5927u  , KM2A* , 337.88 , 59.55 , 0.46 , 1.74,0.16 , 163.8 , 4.43,0.36 , 3.53,0.11 , 31.4 , 
 1LHAASO J2238+5900 , KM2A , 339.54 , 59.00 , 0.09 , 0.43,0.03 , 353.4 , 2.03,0.12 , 3.55,0.09 , ,  
 1LHAASO J2238+5900  , WCDA* , 339.40 , 58.92 , 0.18 , 0.51,0.04 , 110.2 , 1.91,0.26 , 2.39,0.07 , ,  
1LHAASO J2323+5854 , WCDA , 350.80 , 58.90 , 0.14 , 0,0.24 , 50.4 , 1.10,0.17 , 3.18,0.16 , ,   Cassiopeia A          (0.10)
1LHAASO J2323+5854  , KM2A , , , , , , , 0,0.15 , , , ,
1LHAASO J2346+5138 , WCDA , 356.70 , 51.64 , 0.12 , 0,0.16 , 47.6 , 0.57,0.09 , 3.26,0.17 , ,   1ES 2344+514          (0.08)
1LHAASO J2346+5138  , KM2A , , , , , , , 0,0.07 , , , , 

